A collection of integrals, products and series

This is a conspectus of definite integrals, products and series. These formulae involve special functions in the integrand and summand functions and closed form solutions. Some of the special cases are stated in terms of fundamental constants.

==> 00LICENSE.txt <==
The AMS is in the process of restating and updating the licenses on
all components of the AMS-LaTeX and AMSFonts distributions in order to
bring their licenses into line with current standards of "free"
software licenses.  Since it will take some time to update all
individual files, we're distributing this notice now to retroactively
restate the license on currently-distributed files.

In 2009 the font components -- e.g., AFM (.afm), MetaFont (.mf), TeX
font metric (.tfm), and Type 1 (.pfb) files -- of version 3 of the
AMSfonts package were released under the SIL Open Font License.  Any
file released under the SIL OFL continues to be covered by that
license.

As of May 1, 2010, the following license supersedes any license found
inside any LaTeX macro files -- and associated documentation and
source files -- currently being distributed by the AMS:

    This work may be distributed and/or modified under the
    conditions of the LaTeX Project Public License, either version 1.3c
    of this license or (at your option) any later version.
    The latest version of this license is in
      http://www.latex-project.org/lppl.txt
    and version 1.3c or later is part of all distributions of LaTeX
    version 2005/12/01 or later.
    
    This work has the LPPL maintenance status `maintained'.
    
    The Current Maintainer of this work is the American Mathematical
    Society.

Files covered by this notice include -- but are not necessarily
limited to -- the following, along with any associated documentation
files (README files, templates, examples, etc.).

amsclass, version 2:
    ams-c1.ins      v2.20   (2004/08/03)
    amsalpha.bst    v2.0    (2000/03/27)
    amsart.cls      v2.20.1 (2009/07/02)
    amsbook.sty     v2.20.1 (2009/07/02)
    amsclass.dtx    v2.20.1 (2009/07/02)
    amsdtx.cls      v2.06   (2004/08/06)
    amsdtx.dtx      v2.06   (2004/08/06)
    amsldoc.cls     v2.06   (2004/08/06)
    amsldoc.tex     v2.09   (2004/04/06)
    amsmidx.dtx     v2.01   (2004/08/03)
    amsmidx.sty     v2.01   (2004/08/03)
    amsmidx.txt
    amsplain.bst    v2.0    (2000/03/27)
    amsproc.sty     v2.20.1 (2009/07/02)
    amsthdoc.tex    v2.20   (2004/08/03)
    amsthm.sty      v2.20   (2004/08/06)
    instr-l.tex     v2.20   (2004/08/06)
    thmtest.tex     v2.01   (2004/08/02)
    upref.dtx       v2.01   (2004/07/29)
    upref.sty       v2.01   (2004/07/29)

amsfonts, version 3:
    amsfndoc.cyr    v2.2c (1997/12/15)
    amsfndoc.def    v2.2d (2002/01/18)
    amsfndoc.fnt    v2.2c (2001/11/16)
    amsfndoc.ins    v2.2f (2002/01/30)
    amsfndoc.tex    v2.2d (2002/01/19)
    amsfonts.dtx    v3.00 (2009/06/22)
    amsfonts.ins    v3.00 (2009/02/22)
    amsfonts.sty    v3.00 (2009/06/22)
    amssym.def      v2.2b (2001/07/03)
    amssym.tex      v2.2b (1997/02/26)
    amssymb.dtx     v3.00 (2009/06/22)
    amssymb.sty     v3.00 (2009/06/22)
    cmmib57.dtx     v3.00 (2009/06/22)
    cmmib57.sty     v3.00 (2009/06/22)
    cyracc.def      v2.2b (2001/10/01)
    eucal.sty       v3.00 (2009/06/22)
    eufrak.dtx      v3.00 (2009/06/22)
    eufrak.sty      v3.00 (2009/06/22)
    euscript.dtx    v3.00 (2009/06/22)
    euscript.sty    v3.00 (2009/06/22)
    ueuex.fd        v3.00 (2009/06/22)
    ueuf.fd         v3.00 (2009/06/22)
    ueur.fd         v3.00 (2009/06/22)
    ueus.fd         v3.00 (2009/06/22)
    umsa.fd         v3.00 (2009/06/22)
    umsb.fd         v3.00 (2009/06/22)

amsmath, version 2:
    ams-m1.ins      v1.05 (2000/05/25)
    amsbsy.dtx      v1.2d (1999/11/29)
    amsbsy.sty      v1.2d (1999/11/29)
    amscd.dtx       v2.0  (1999/11/29)
    amscd.sty       v2.0  (1999/11/29)
    amsgen.dtx      v2.0  (1999/11/30)
    amsgen.sty      v2.0  (1999/11/30)
    amsmath.dtx     v2.13 (2000/07/18)
    amsmath.sty     v2.13 (2000/07/18)
    amsopn.dtx      v2.01 (1999/12/14)
    amsopn.sty      v2.01 (1999/12/14)
    amstex.sty      v1.2f (1999/11/15)
    amstext.dtx     v2.01 (2000/06/29)
    amstext.sty     v2.01 (2000/06/29)
    amsxtra.dtx     v1.2c (1999/11/15)
    amsxtra.sty     v1.2c (1999/11/15)
    subeqn.tex      v1.2c (1999/11/29)
    technote.tex    v2.0  (1999/11/15)
    testmath.tex    v2.0  (1999/11/15)

amsrefs, version 2:
    amsbst.sty      v2.03  (2007/10/22)
    amsj.bib        v2.01  (2007/10/01)
    amsra.bst       v2.01  (2007/10/01)
    amsrefs.dtx     v2.03  (2007/10/22)
    amsrefs.ins
    amsrefs.sty     v2.03  (2007/10/22)
    amsrn.bst       v2.01  (2007/10/01)
    amsrs.bst       v2.01  (2007/10/01)
    amsru.bst       v2.01  (2007/10/01)
    amsry.bst       v2.01  (2007/10/01)
    amsxport.dtx    v2.01  (2007/10/01)
    amsxport.ins
    ifoption.dtx    v1.02  (2002/03/04)
    ifoption.ins
    ifoption.sty    v1.02  (2002/03/04)
    mathscinet.dtx  v2.01  (2004/06/30)
    mathscinet.ins
    mathscinet.sty  v2.01  (2004/06/30)
    pcatcode.dtx    v1.04b (2007/08/17)
    pcatcode.ins
    pcatcode.sty    v1.04b (2007/08/17)
    rkeyval.dtx     v2.00  (2004/06/28)
    rkeyval.ins
    rkeyval.sty     v2.00  (2004/06/28)
    textcmds.dtx    v1.06  (2007/10/19)
    textcmds.ins
    textcmds.sty    v1.06  (2007/10/19)
    
AMS author packages:
    ams-rust.sty    v1.02 (2003/11/26)
    amsbkrev.cls    v2.23 (2009/02/11)
    amsip-m-l.cls   v2.01 (2005/03/16)
    amsip-p-l.cls   v2.01 (2005/03/21)
    amstext-l.cls   v0.92 (2010/03/05)
    bull-l.cls      v2.05 (2009/05/07)
    cbmath-l.cls    v1.2b (1996/10/25)
    cbms-l.cls      v1.2b (1995/10/30)
    ceb-l.cls       v2.02 (2007/08/28)
    cmim-l.cls      v1.2b (2001/06/14)
    cmip-l.cls      v1.0b (2001/04/19)
    cmsams-l.cls    v1.2b (1996/10/25)
    coll-l.cls      v1.2b (1996/10/30)
    conm-m-l.cls    v1.2b (1996/10/30)
    conm-p-l.cls    v1.2b (1996/10/25)
    crmm-l.cls      v2.01 (2005/05/11)
    crmp-l.cls      v2.01 (2005/05/11)
    dimacs-l.cls    v1.2b (1996/10/24)
    ecgd-l.cls      v2.02 (2007/06/18)
    editor.cls      v0.97 (2008/12/04)
    ert-l.cls       v2.02 (2007/06/18)
    fic-l.cls       v1.2i (2010/01/26)
    fim-l.cls       v1.2i (2010/01/26)
    gen-j-l.cls     v1.2b (1996/10/25)
    gen-m-l.cls     v1.2b (1996/10/30)
    gen-p-l.cls     v1.2b (1996/01/25)
    gsm-l.cls       v2.05 (2008/09/26)
    hmath-l.cls     v1.2b (1996/10/30)
    jag-l.cls       v1.2u (2005/06/24)
    jams-l.cls      v2.01 (2007/06/18)
    mawrld-l.cls    v1.01 (2006/05/23)
    mcom-l.cls      v2.01 (2007/06/18)
    memo-l.cls      v2.01 (2007/05/09)
    mmono-l.cls     v1.2b (1996/10/30)
    mmono-s.cls     v1.1b (1998/04/13)
    mosc-l.cls      v2.07 (2006/03/06)
    proc-l.cls      v2.01 (2007/06/18)
    psapm-l.cls     v1.2c (1996/11/18)
    pspum-l.cls     v1.2c (1996/11/18)
    qam-l.cls       v2.07 (2005/09/09)
    smf-l.cls       v1.2b (1998/06/29)
    spmj-l.cls      v2.12 (2009/01/22)
    stml-l.cls      v1.17 (2008/06/25)
    surv-l.cls      v1.2b (1996/10/30)
    tpms-l.cls      v2.07 (2009/01/22)
    tran-l.cls      v2.01 (2007/06/18)
    trans2-l.cls    v1.2b (1997/11/17)
    ulect-l.cls     v1.2b (1996/10/30)
    
Please address any questions to

    American Mathematical Society
    Technical Support
    Publications Technical Group
    201 Charles Street
    Providence, RI 02904
    USA
    tel: (401) 455-4080
         (800) 321-4267 (USA and Canada only)
    fax: (401) 331-3842
    email: tech-support@ams.org


==> diffs-c.txt <==
diffs-c.txt [2004/08/06]

History of changes for AMS document classes, the amsthm package, and
other packages distributed in this collection.

========================================================================
Differences in amsart/amsbook/amsproc 2.20.1 (July 2009)

---Added 2010 as a valid version of the Mathematics Subject
   Classification.

========================================================================
========================================================================
Differences in amsthm 2.20 (August 2004)

---Added a fallback definition for \swappedhead@plain (used in
   amsthm.sty 1.x).

---For \proofname, changed from \newcommand to \providecommand in case
   it's already defined.

---Improved the handling of \qed when the [fleqn] option is used.

---Avoid using \@elt in qed stack because LaTeX output routine falls
   over if triggered when something else is using \@elt.

========================================================================
Differences in amsart/amsbook/amsproc 2.20 (August 2004)

---Removed dependency on amsgen package.

---Added warning message about graphics when draft option is used.

---Added a check for \ifhmode when adding punctuation, and provided
   \nopunct for omitting punctuation when not wanted.

---Made \small, \Small, etc., robust in case they are used in a
   \caption.

---Changed handling of author names to prevent line breaks within
   names.

---For author URLs, made ~ a printable character.

---amsart, amsproc: Defined \@logofont and \@copyinsfont and moved font
   instructions out of \set@logo and \@setcopyright, to simplify style
   changes in derivative classes.

---Added \copyins to \@reinserts so that it would be included in the
   page length calculation when a float is input on the first page

!! This change may affect line breaks and page breaks.

---Added provision for an extra line following the copyright line with
   \@extracrline (for use in derivative classes).

---amsart, amsproc: Added \contrib (similar to \author) to handle names
   of persons who provided, e.g., an introduction or appendix.  Usage:
     \contrib[with Appendix 1 by]{John Smith}
     \contrib[and Appendix 2 by]{Henry Moore}
     \contrib{Roger Williams}
   This will be set as part of the author block:
     ...[authors]..., with Appendix 1 by John Smith, and Appendix 2
     by Henry Moore and Roger Williams
   Contributors are ignored when generating running heads.

---Added \thanks@warning in case \thanks is included in \author.

---Added \markleft to permit easy changes to left running head only.

---Defined \@cleartopmattertags and moved commands to do this out of
   \maketitle.

---Added OT1 defaults for \DH, \dh, \DJ, \dj (ordinarily in T1 only).

---Added braces to limit scope of \uppercasenonmath.

---Segregated definition of administrative footnotes (\@adminfootnotes)
   to permit easier customization for derivative document styles.

---amsart: When subsection has no title, made number bold.

---Fixed the handling of theorem head punctuation when \swapnumbers is
   used.  Used \thm@headsep instead of \labelsep for theorem heads.

---Provided \@citestyle and \citeform to simplify change of font used
   in citation.

---Provided \bibliofont to allow author to make change.

---Provided \@bibtitlestyle, \@defaultbiblabelstyle and
   \@indextitlestyle to simplify style changes.

---Changed output format of \MR to recognize change in format of
   MathSciNet reference numbers; output is now all lightface instead
   of having a bold volume number.

!! This change will result in a change of appearance.

---Reset \chaptername with \backmatter to avoid spurious "Appendix" in
   t-of-c.

---Added \indexintro to allow a block of text at the top of an index.

---Made index ragged right and suppressed hyphenation.

---Added \seeonly = "see" to get around unfortunate use of \see for
   "see also"; added \seealso (from makeindex) for compatibility with
   material originally set with a LaTeX document class.

========================================================================
Differences in upref 2.0 (July 2004)

---Package will now work with hyperref, regardless of package input
   order.

========================================================================
========================================================================
Differences in amsthm 2.0 (November 1999)

---Allow line breaks in theorem headings (added \deferred@thm@head and
   related code).

---Make \end{proof} force end of paragraph so following text is
   indented (oversight in version 1.2).

!! This change may affect line breaks and page breaks.

---Added \qedhere command for flush-right QED symbol in displayed
   equations.

---Added amsthdoc.tex documentation file (taken from amsldoc.tex).

---Merged amsthm.dtx into amsclass.dtx.

========================================================================
Differences in amsart/amsbook/amsproc 2.0 (November 1999)

---Corrected erroneous default style for labelenumi (should be parens
   instead of period); increase list left margins slightly.

!! To revert to former style: \renewcommand{\labelenumi}{\theenumi.}

---amsart: For "swapped" theorem heads (numbers shifted to the left
   margin) the number font was changed to lightface to match subsection
   numbers. This is an AMS journal style requirement---old behavior was
   incorrect.

!! This change may affect line breaks and page breaks.

---Overfull \vbox messages for every other page: increased headheight

---Added openany option for amsbook

---Moved erroneously placed \endgroup in \curraddr, \email and \urladdr

---Added a year option to \subjclass (default to 1991 for backward
   compatibility).

---For \cleardoublepage, use \pagestyle{empty} for blank pages.

---Empty argument of \thanks: do nothing instead of printing an empty
   footnote.

---Clear up contradictory font size commands for abstract; always
   \Small,

---Omit final punctuation for \section{} head containing only a number.

---Added \contentsnamefont to make changes easier.

---Read a .cfg file.

---Changed \parindent\z@ to \@parboxrestore in \@serieslogo to avoid
   side effects depending on context of pagebreaks.

---Use \protect instead of \@nx in \@secmark.

---Moved \thispagestyle{firstpage} closer to beginning of \maketitle to
   assure that the logo will be set on the first page if long abstract
   breaks to second page (for derivative classes that don't box the
   abstract).

---Added support for paragraph, subparagraph.

---In \partrunhead, added \ignorespaces, \unskip.

---In \@starttoc, set \parskip to zero.

---In \indexchap, rearranged commands to fix vertical spacing for
   title; wrong \baselineskip was being used, resulting in title 6pt
   too low.

---Footnote failure in minipage: Changed \@makefnmark so that it
   doesn't use math mode.

---Added figure* and table* environments

---Revised \@cflci to do the right thing with drop folio at the end of
   a two-column page.

---Incorporate amsthm package by direct embedding instead of
   \RequirePackage.

---Added missing default definition for \MRhref.

---Use \MakeTextUppercase if available to handle latin-1 characters in
   author names.

---amsbook: Print keywords and date info on title-page obverse if
   given.

---Added various features for AMS in-house use: \dateposted, e-only
   option, \Mc, etc.

========================================================================
Differences in amsart/amsbook/amsproc 1.2 (January 1995)

---Documentation

The documentation for the AMS documentclasses, formerly contained in
amslatex.tex, is now found in instr-l.tex in the amslatex/classes area.
This is a copy of the file instr-l.tex that is found in the author-info
area of e-math.ams.org. That area contains additional information
pertaining specifically to the submission of LaTeX or AmS-TeX documents
to AMS publications.

---New documentclass "amsproc".

A document class amsproc has been added for books that consist of a
collection of articles, such as the proceedings of a conference.

---Different placement of "abstract" environment.

The abstract should now be entered *before* the \maketitle command.
This provides maximum control over the position and vertical spacing
when printing the abstract information at different places, as required
by different AMS publications---for example, in some publications the
abstract may be required to fall between certain other elements in the
beginning section of a document, or it may be postponed to the end of
the document, or it might even be omitted entirely. If an abstract is
entered after \maketitle, it will still be printed, but with a warning
(and possibly in the wrong place or with wrong spacing).

---Treatment of the @ character.

As the AMS document classes automatically load the amsmath package, all
changes for amsmath 1.2 affect the AMS classes also. Note in particular
that the @ character is no longer a special command prefix, so to
produce a printed @ in an e-mail address you should now write simply
@ instead of @@.

---The nonbreaking dash commands @-, @--, @--- are no longer available
because @ as a special command prefix has disappeared. An alternative
\nobreakdash command is provided in the amsmath package.

---Added "nomath" option.

The AMS document classes now take an option nomath that suppresses
the automatic loading of the amsmath package. This is sometimes helpful
in converting a pre-existing document to AMS style if you only want to
do a quick conversion without attempting to deal with any of the math.

---Theorem handling.

Theorem setup is now handled by the amsthm package instead of the
"theorem" package. \theorembodyfont, \theoremheaderfont, etc are not
used any more. See amsldoc.tex and thmtest.tex for details.

---The old environments pf, pf* are superseded by a single proof
environment. It takes an optional argument to specify an alternative
heading text.

If you are converting an older document to run with \documentclass
instead of \documentstyle, here is how you could provide
backward-compatible definitions for pf and pf*:

  \newenvironment{pf}{\proof[\proofname]}{\endproof}
  \newenvironment{pf*}[1]{\proof[#1]}{\endproof}

---\small now produces 9pt text; \tiny now produces 6pt text

Formerly \small produced the same typesize as \footnotesize (8pt). Now
they produce different sizes, normally 9 and 8 respectively. Also the
range of typesize-changing commands is filled out to include, below
\normalsize, the following: \small, \Small, \SMALL, \tiny, \Tiny.
\footnotesize and \scriptsize are retained as synonyms of \Small and
\SMALL respectively. As it stands \tiny no longer produces the same
typesize as it did before (now 6 instead of 5), except in compatibility
mode. This might affect some existing documents if they are updated to
use \documentclass instead of \documentstyle. Similarly, \large now
produces 11pt if the base size is 10pt, where formerly it produced
12pt.

New commands \larger and \smaller are provided for changing the
typesize relative to the current size. These commands take an optional
integer argument to specify how many steps to go up or down: \larger[2]
means go up two sizes, and \larger without an optional argument is the
same as \larger[1]. The list of sizes is a standard progression of
type sizes and associated linespacing values as defined by the
documentclass. If you need finer control over type size or linespacing,
consult the LaTeX documentation about the \fontsize command.

---Extra documentclass options 8pt, 9pt, 11pt, 12pt

---The \qed symbol is now an open square

The \qed symbol is no longer a filled black square, but an open square,
and it is positioned at the right margin, instead of at a fixed
horizontal distance from the preceding text. If the \qed command is
used inside a displayed equation, however, it will be placed at a fixed
distance from the preceding material (correct placement in this case is
limited by some technical difficulties).

---The command \rom was renamed to \upn.

The command \rom, for making numbers and punctuation roman/upright in
italic text, has been renamed \upn ``upright punctuation or number''.
It will in most cases suffice to leave this refinement undone until a
document is sent to a publisher for final typesetting, and furthermore,
certain publications at the AMS now use special in-house italic fonts
that have upright numbers and punctuation built in, making the use of
\upn unnecessary even then. For general preprint-type use, this
refinement is one that most users probably won't care to bother with.

========================================================================


==> manifest.txt <==
bibtex:
bst

bibtex/bst:
amscls

bibtex/bst/amscls:
amsalpha.bst
amsplain.bst

doc:
latex

doc/latex:
amscls

doc/latex/amscls:
00LICENSE.txt
README
amsart-template.tex
amsbook-template.tex
amsbooka.pdf
amsclass.pdf
amsdtx.pdf
amsmidx.pdf
amsproc-template.tex
amsthdoc.pdf
diffs-c.txt
instr-l.pdf
manifest.txt
thmtest.pdf
upref.pdf

source:
latex

source/latex:
amscls

source/latex/amscls:
amsbooka.dtx
amsbooka.ins
amsclass.dtx
amsclass.ins
amsdtx.dtx
amsdtx.ins
amsmidx.dtx
amsmidx.ins
amsthdoc.tex
install.txt
instr-l.tex
thmtest.tex
upref.dtx
upref.ins

tex:
latex

tex/latex:
amscls

tex/latex/amscls:
amsart.cls
amsbook.cls
amsbooka.sty
amsdtx.cls
amsldoc.cls
amsmidx.sty
amsproc.cls
amsthm.sty
upref.sty

